Variability of the UV luminosity function with SPICE

We investigate the variability of the UV luminosity function (UVLF) at $z > 5$ using the SPICE suite of cosmological, radiation-hydrodynamic simulations, which include three distinct supernova (SN) feedback models: bursty-sn, smooth-sn, and hyper-sn. The bursty-sn model, driven by intense and episodic SN explosions, produces the highest fluctuations in the star formation rate (SFR). Conversely, the smooth-sn model, characterized by gentler SN feedback, results in minimal SFR variability. The hyper-sn model, featuring a more realistic prescription that incorporates hypernova (HN) explosions, exhibits intermediate variability, closely aligning with the smooth-sn trend at lower redshifts. These fluctuations in SFR significantly affect the $\rm{M_{UV} - M_{halo}}$ relation, a proxy for UVLF variability. Among the models, bursty-sn produces the highest UVLF variability, with a maximum value of 2.5. In contrast, the smooth-sn and hyper-sn models show substantially lower variability, with maximum values of 1.3 and 1.5, respectively. However, in all cases, UVLF variability strongly correlates with host halo mass, with lower-mass halos showing greater variability due to more effective SN feedback in their shallower gravitational wells. The bursty-sn model, though, results in higher amplitudes. Variability decreases in lower mass haloes with decreasing redshift for all feedback models. This study underscores the critical role of SN feedback in shaping the UVLF, and highlights the mass and redshift dependence of its variability, suggesting that UVLF variability may alleviate the bright galaxy tension observed by JWST at high redshifts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
